Lie algebroids are curved Lie algebras

We show that there is an equivalence of $\infty$-categories between Lie algebroids and certain kinds of curved Lie algebras. For this we develop a method to study the $\infty$-category of curved Lie algebras using the homotopy theory of algebras over a complete operad.

==> skeleton.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, -6) {};
		\node [style=none] (1) at (-4, -4) {};
		\node [style=none] (2) at (-6, -2) {};
		\node [style=none] (3) at (-4, -2) {};
		\node [style=none] (4) at (-1.75, -2) {};
		\node [style=circle] (5) at (-7, 0) {$\ell_1$};
		\node [style=none] (6) at (-7, 2) {};
		\node [style=none] (7) at (-3, 0) {};
		\node [style=none] (8) at (-5, 0) {};
		\node [style=none] (9) at (-5, 2) {};
		\node [style=none] (10) at (-3, 2) {};
		\node [style=none] (11) at (-1.5, 2) {};
		\node [style=none] (13) at (-3.25, 2) {};
		\node [style=none] (14) at (-2.75, 2) {};
		\node [style=none] (15) at (-3.25, 1.75) {};
		\node [style=none] (16) at (-2.75, 1.75) {};
		\node [style=none] (17) at (5, -6) {};
		\node [style=none] (20) at (5, -2) {};
		\node [style=none] (21) at (7.25, -2) {};
		\node [style=circle] (22) at (2, 0) {$\ell_1$};
		\node [style=none] (23) at (2, 2) {};
		\node [style=none] (24) at (6, 0) {};
		\node [style=none] (25) at (4, 0) {};
		\node [style=none] (26) at (4, 2) {};
		\node [style=none] (27) at (6, 2) {};
		\node [style=none] (28) at (7.5, 2) {};
		\node [style=none] (30) at (5.75, 2) {};
		\node [style=none] (31) at (6.25, 2) {};
		\node [style=none] (32) at (5.75, 1.75) {};
		\node [style=none] (33) at (6.25, 1.75) {};
		\node [style=none] (34) at (4, -3) {};
		\node [style=none] (35) at (5, -4.25) {};
		\node [style=none] (36) at (-3, 2.5) {$\ell_0$};
		\node [style=none] (37) at (-4.5, -2) {};
		\node [style=none] (38) at (-4.5, -2) {$\ell_2$};
		\node [style=none] (39) at (-4.5, -4) {$\ell_3$};
		\node [style=none] (40) at (4.5, -4.25) {$\ell_2$};
		\node [style=none] (41) at (3.5, -3) {$\ell_2$};
		\node [style=none] (42) at (4.5, -2) {$\ell_2$};
		\node [style=none] (43) at (6, 2.5) {$\ell_0$};
		\node [style=none] (44) at (14, -6) {};
		\node [style=circle] (47) at (11, 0) {$\ell_1$};
		\node [style=none] (48) at (11, 2) {};
		\node [style=none] (51) at (13, 2) {};
		\node [style=none] (52) at (15, 2) {};
		\node [style=none] (53) at (16.5, 2) {};
		\node [style=none] (55) at (14.75, 2) {};
		\node [style=none] (56) at (15.25, 2) {};
		\node [style=none] (57) at (14.75, 1.75) {};
		\node [style=none] (58) at (15.25, 1.75) {};
		\node [style=none] (60) at (14, -4.25) {};
		\node [style=none] (61) at (13.5, -4.25) {$\ell_2$};
		\node [style=none] (64) at (15, 2.5) {$\ell_0$};
		\node [style=none] (65) at (12, -1.75) {};
		\node [style=none] (66) at (13.25, -1.75) {};
		\node [style=none] (67) at (14.5, -1.75) {};
		\node [style=none] (68) at (15.5, -1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (2.center) to (1.center);
		\draw (2.center) to (5);
		\draw (6.center) to (5);
		\draw (9.center) to (8.center);
		\draw (8.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw (1.center) to (4.center);
		\draw (11.center) to (4.center);
		\draw (3.center) to (7.center);
		\draw (7.center) to (10.center);
		\draw (15.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (16.center);
		\draw (23.center) to (22);
		\draw (26.center) to (25.center);
		\draw (25.center) to (20.center);
		\draw (28.center) to (21.center);
		\draw (20.center) to (24.center);
		\draw (24.center) to (27.center);
		\draw (32.center) to (30.center);
		\draw (30.center) to (31.center);
		\draw (31.center) to (33.center);
		\draw (34.center) to (20.center);
		\draw (34.center) to (35.center);
		\draw (35.center) to (21.center);
		\draw (35.center) to (17.center);
		\draw (22) to (34.center);
		\draw (48.center) to (47);
		\draw (57.center) to (55.center);
		\draw (55.center) to (56.center);
		\draw (56.center) to (58.center);
		\draw (60.center) to (44.center);
		\draw [in=285, out=135] (60.center) to (47);
		\draw [in=105, out=-90] (51.center) to (60.center);
		\draw [in=60, out=-90, looseness=0.50] (52.center) to (60.center);
		\draw [in=45, out=-90, looseness=0.75] (53.center) to (60.center);
	\end{pgfonlayer}
\end{tikzpicture}

